CHERRY: Compressed Hierarchical Experts with Recurrent Representational Yield

Frontier language capability is usually bought with frontier compute; CHERRY shows a different trade. It is a sovereign Korean model family built on one principle: supervise the tokens that decide the answer, and let shared weights carry the rest. Under matched compute this exposes a sharp, reproducible dissociation---selected-token supervision preserves held-out discrimination yet collapses free generation, and a full-sequence anchor recovers only part of the gap. The same signal drives a heal-after-merge recurrent-representational-yield loop that collapses 48 layers to 6 unique blocks at near-dense parity (227M at loss 2.934 vs a 566M dense model at 2.926) and composes them by MoEE fusion (2.789)---a recurrent-compression direction independently pursued by concurrent frontier looped-MoE work, which we project (not yet measure) to frontier scale. It also installs metacognition from two-token supervision (200 held-out KO prompts/type, kappa>0.82, +/-6.9pp): self-correction 12->47% and jailbreak 23->4% at 97.6% loss-retention on 1.2B, with a pre-registered 1B->13.7B ablation localising the operand-binding limit to capacity (1B lookup vs 13.7B H-PRESERVE); and it specializes a 1.8B model to reported human-expert level on CyberMetric (75.0% vs a 30-expert average 72.24%). The released 1.8B tokenizer is 9.2% more Korean-efficient than Gemma-4; the from-scratch 12B adds a sovereign Korean tokenizer (vocab 131,037). On the government-operated K-AI Korean-LLM leaderboard the released 1.8B leads the HLE(Ko) column (0.123 vs 0.077; overall 51/78). At the frontier we fine-tune and serve an adapted 122B model on one 120GB accelerator (83GB measured peak). Provenance differs by member and we state it exactly; the architecture and recipe are ours throughout, and every claim is bound to a released curated measurement.

==> tables/MANIFEST.json <==
{
  "schema": "cherry.generated.manifest/v1",
  "generated_at": "2026-07-23T13:09:42Z",
  "rebuild_script": "internal:rebuild_metrics.py",
  "rebuild_script_sha256": "57da2985d3e8bd359997b36bb5ef69003dab99eb8a23d35734917088a7cb38ee",
  "arm_id_map": "tables/arm_id_map.json",
  "outputs": [
    {
      "path": "tables/e2_matched_compute.json",
      "sha256": "f4568deaa109640eb6fd2607e4c06245a42128a81191da3c00d55b98da09353b",
      "claim_ids": [
        "C-MATCHED-COMPUTE-E2"
      ],
      "table_class": "PUBLISHABLE_TABLE",
      "upstream_artifact_id": "e2_matched_compute"
    },
    {
      "path": "tables/e1_freegen_dissociation.json",
      "sha256": "d550192431c24aa56ff31d4fa45155e0d09fb392d4811275a3bfe679905864ce",
      "claim_ids": [
        "C-MATCHED-COMPUTE-E1-DISSOCIATION"
      ],
      "table_class": "PUBLISHABLE_TABLE",
      "upstream_artifact_id": "e1_freegen_dissociation"
    },
    {
      "path": "tables/wave_otg_alpha07.json",
      "sha256": "442f59bc8557a7c4b648bf91f969c46121ad82575c6e6e90b0806b3caac8cab5",
      "claim_ids": [
        "C-WAVE-PROP-ALPHA07"
      ],
      "table_class": "PUBLISHABLE_TABLE",
      "upstream_artifact_id": "wave_otg_alpha07"
    },
    {
      "path": "tables/ssgt_transfer.json",
      "sha256": "e3b1f734d46fa20a6b5e26e48dbfd21b75be81a981c32e011f72f38cf37b8b6c",
      "claim_ids": [
        "C-SSGT-TRANSFER"
      ],
      "table_class": "PUBLISHABLE_TABLE",
      "upstream_artifact_id": "ssgt_transfer"
    },
    {
      "path": "tables/hle_ko_adapted_leaderboard.json",
      "sha256": "5ad8a654fa6091b6880f0916f8fc21e89ce70a5371fca9fd2056347573942f83",
      "claim_ids": [
        "C-HLE-KO-COLUMN"
      ],
      "table_class": "PUBLISHABLE_TABLE",
      "upstream_artifact_id": "hle_ko_adapted_leaderboard"
    },
    {
      "path": "tables/kai_leaderboard_snapshot_20260723.json",
      "sha256": "8ead2a9b567555e8412741f4b20afc02d2d0419d74a93885cab3ea2eca109e74",
      "claim_ids": [
        "C-KAI-SNAPSHOT-20260723"
      ],
      "table_class": "EVIDENCE_SNAPSHOT",
      "source": "manual dated capture 2026-07-23 (owner-provided public listing rows + search-rendered full-board cache + 2026-07-22 NIA API cross-ref); NOT produced by rebuild_metrics.py",
      "artifact_id": "kai_leaderboard_snapshot_20260723"
    },
    {
      "path": "tables/struct_arm_20260723.json",
      "sha256": "3a7cde1dcaf98bd01b77db790718a7d558338266fbcf08d3bb84d8237e2556e2",
      "claim_ids": [
        "C-STRUCT-ARM-NULL-20260723"
      ],
      "table_class": "PUBLISHABLE_EXPLORATORY_SINGLE_SEED",
      "source": "structarm_run_20260723 in the registered NVIDIA GB10 environment; cells copied from the lock-appended registration matched_compute_struct_20260723; NOT produced by rebuild_metrics.py (figures not regenerated); verdict corrected 2026-07-23 (exact McNemar recomputation: E2 significantly below trained siblings, p=0.00064 vs GT-only)",
      "artifact_id": "structarm_run_20260723/result_sw_Bstruct_1e5"
    },
    {
      "path": "tables/param_efficiency_20260723.json",
      "sha256": "bb8abba37cd2c3365bb9cddaee57db67b92f2fbdb8c6b8cd58dbdd4157e88beb",
      "claim_ids": [
        "C-PARAM-EFFICIENCY-FIG-20260723"
      ],
      "table_class": "PUBLISHABLE_TABLE",
      "source": "derived strictly from tables/kai_leaderboard_snapshot_20260723.json (+ A.X-3.1-Light 7B size from official HF model card, verified 2026-07-23); renders figures/fig_param_efficiency.pdf via non-released internal generator sha256 d9defe30eabcc7381ab3001b06c74ffc1fc22628324b286258dfa2036cd41261",
      "generator_artifact_id": "gen_fig_param_efficiency"
    },
    {
      "path": "tables/fertility_20260723.json",
      "sha256": "a450af6b251b066b4014f305b4540980f457d966b2c27860780436d4822322df",
      "claim_ids": [
        "C-TOKENIZER-FERTILITY-20260723"
      ],
      "table_class": "PUBLISHABLE_TABLE",
      "source": "measured 2026-07-23: CHERRY-1.8B release-bundle tokenizer (sha deeb7f75...) vs official google/gemma-4-12B-it tokenizer (sha cc8d3a0c..., downloaded+pinned 2026-07-23); six sha-pinned corpus blobs in the registered fertility artifact bundle; supersedes the quarantined v3-tokenizer fertility figure; renders figures/fig_tokenizer_fertility.pdf",
      "artifact_id": "fertility_20260723"
    },
    {
      "path": "tables/cybersec_20260723.json",
      "sha256": "6ba0f9ad7ac07f4855e7f79a62ee2883aba5c02154258c24ac6286782f8e87ef",
      "claim_ids": [
        "C-CYBERSEC-DOMAIN-20260723"
      ],
      "table_class": "PUBLISHABLE_TABLE",
      "source": "cybersec_20260723 lane (owner-authorized rerun in the registered NVIDIA GB10 environment, bit-exact vs 2026-07-19; 71 files sha-pinned in the lane manifest; lock append artifact LOCK_APPEND_20260723_cybersec); attribution and scoping recorded in-artifact",
      "artifact_id": "cybersec_20260723"
    },
    {
      "path": "tables/behav_scale_20260723.json",
      "sha256": "e9c07006b5e0378c8783451c5ceb7859900442defa3ad00029df9ca7694bcd6e",
      "claim_ids": [
        "C-BEHAV-SCALE-FIG-20260723"
      ],
      "table_class": "PUBLISHABLE_TABLE",
      "source": "extracted from registered behav_selfcorrect summary.json artifacts (v5_opselect, v6_opselect, v7_15b; shas recorded in-artifact); includes the pre-registered 13.7B H-PRESERVE result",
      "artifact_id": "behav_selfcorrect"
    },
    {
      "path": "tables/mtp_gpu_acceptance_20260723.json",
      "sha256": "d55f451a9c268f1228ca83bc794617ed4c9a49b08d54020c73bfbde612c7c71f",
      "claim_ids": [
        "C-MTP-GPU-ACCEPTANCE-20260723"
      ],
      "table_class": "PUBLISHABLE_GPU_MEASUREMENT",
      "source": "direct deterministic GPU acceptance audit on 2026-07-23 using the latest 6,270-step MTP checkpoint; artifact hashes recorded in the table"
    },
    {
      "path": "tables/claim_ledger_v1_v2.json",
      "sha256": "5ed4a1421bbaeec2cc8df8c3b2a9331dd6850a165e2b49c129a8df6b9ec3519a",
      "claim_ids": [
        "C-V1-V2-CLAIM-LEDGER"
      ],
      "table_class": "PUBLISHABLE_LEDGER",
      "source": "manual evidence-linked v1-to-v2 ledger updated after the 2026-07-23 GPU audit"
    }
  ],
  "claims_with_regenerated_numbers": [
    "C-MATCHED-COMPUTE-E2",
    "C-MATCHED-COMPUTE-E1-DISSOCIATION",
    "C-WAVE-PROP-ALPHA07",
    "C-SSGT-TRANSFER",
    "C-HLE-KO-COLUMN"
  ],
  "claims_not_regenerated": [
    "C-ARXIV-V1-BASELINE",
    "C-BEHAV-1B-13B",
    "C-SOVEREIGN-V3-10X",
    "C-HARD-MASK-STRAWMAN",
    "C-FACTORIAL-SPARSE-ANCHOR",
    "C-LOOPIE-RELATED",
    "C-STRATEGY-SCREENSHOTS"
  ],
  "quarantine_respected": true,
  "scale_ladder_untouched": true,
  "primary_numbers": {
    "e2": {
      "best_lr_gt_only_acc": 0.2948073701842546,
      "best_lr_dense_acc": 0.28866554997208266,
      "best_lr_gt_anchor_acc": 0.29034059184812955,
      "base_acc": 0.26409826912339474,
      "gt_only_vs_dense_delta": 0.006141820212171967,
      "gt_only_vs_dense_mcnemar_p": 0.20736789985685422,
      "gt_anchor_vs_dense_delta": 0.00167504187604689
    },
    "e1": {
      "base_chrf": 15.005180733077236,
      "base_em": 0.0,
      "dense_lr1e5_em": 0.225,
      "gt_only_lr1e5_em": 0.0,
      "gt_anchor_lr1e5_em": 0.05,
      "dense_lr1e5_chrf": 34.81954890255421,
      "gt_only_lr1e5_chrf": 20.32929260308469,
      "gt_anchor_lr1e5_chrf": 26.160360297640537
    },
    "wave": {
      "taxonomy_mean_otg_tau32": 0.6668758506414673,
      "taxonomy_mean_otg_tau0": 0.9059833477841132,
      "alpha10_non_gt_reduction": 0.15709669438716256
    },
    "ssgt": {
      "mean_otg_tau0": 1.2475074942920208,
      "mean_otg_tau32": 1.1690228321069185
    },
    "hle": {
      "source": "NIA live API / continuity (RESULTS_DIGEST §4; AXLab llms.txt §3)",
      "column_score": 0.123,
      "column_rank_observed": 1,
      "public_listing_overall_rank": "6",
      "full_board_overall_rank": "51/78",
      "overall_total": 0.331,
      "recomputable_locally": false
    },
    "mtp": {
      "checkpoint_steps": 6270,
      "h1_acceptance": 0.3274,
      "h2_acceptance": 0.1033,
      "h3_acceptance": 0.047,
      "wallclock_speedup_measured": false
    }
  },
  "package_local_outputs_root": "tables/",
  "legacy_generated_root_note": "evidence/generated/ paths below are lab-relative; package mirrors live under tables/",
  "arm_id_map_lab": "evidence/registry/arm_id_map.json",
  "arm_id_map_sha256": "33978e92250b9e932712318e214e343e9ec1db8b9a058b9246e66bc38769bcf4",
  "governance_files": [
    {
      "path": "tables/README.md",
      "sha256": "300d5c606d7a4efe13a74467eacfc12615f3a86ae38c57d6b36f3fdbdc4d1d12",
      "role": "publication_table_governance"
    },
    {
      "path": "tables/PROVENANCE_MAP.md",
      "sha256": "f9062f07db983357061aefeb0ddc5c13b1b1d99396a8ae197e6a34ccd4924598",
      "role": "publication_snapshot_provenance"
    }
  ],
  "manifest_updated_at": "2026-07-23T13:54:34Z"
}


==> tables/PROVENANCE_MAP.json <==
{
  "schema": "cherry.publication.provenance_map/v1",
  "created_at": "2026-07-23T23:09:01+09:00",
  "authority_policy": {
    "role": "sole_editable_curated_publication_table_authority",
    "order": [
      "retained_hash_pinned_or_frozen_artifacts",
      "regenerated_outputs",
      "editable_curated_publication_summaries",
      "manuscript",
      "strategy"
    ],
    "publication_json_editable": true,
    "raw_or_immutable_truth": false,
    "checksums_establish_identity_only": true,
    "default_venue_disposition": "DENY",
    "missing_local_source_disposition": "FAIL_CLOSED",
    "recorded_hash_only_mode": "MTP source hashes are format-checked without inventing a live remote dependency.",
    "pointer_syntax": "JSON Pointer with '*' denoting every matching array member"
  },
  "venues": {
    "allowed": [
      "nmi",
      "arxiv-v2"
    ],
    "nmi": {
      "default": "DENY",
      "allowlist_is_exact": true
    },
    "arxiv-v2": {
      "default": "DENY",
      "allowlist_is_exact": true
    }
  },
  "claim_table_allowlist": [
    {
      "claim_id": "C-MATCHED-COMPUTE-E2",
      "table": "e2_matched_compute.json",
      "scope": "Single-seed matched-compute E2 discrimination and the two recorded paired contrasts only."
    },
    {
      "claim_id": "C-MATCHED-COMPUTE-E1-DISSOCIATION",
      "table": "e1_freegen_dissociation.json",
      "scope": "Protocol-bounded E1 free-generation dissociation and partial anchor recovery."
    },
    {
      "claim_id": "C-WAVE-PROP-ALPHA07",
      "table": "wave_otg_alpha07.json",
      "scope": "Recorded anchored distance profile and single unanchored aggregate only; no causal law."
    },
    {
      "claim_id": "C-BEHAV-SCALE-FIG-20260723",
      "table": "behav_scale_20260723.json",
      "scope": "Registered uniform-condition H-PRESERVE arithmetic harness only; no scaling inference."
    },
    {
      "claim_id": "C-MTP-GPU-ACCEPTANCE-20260723",
      "table": "mtp_gpu_acceptance_20260723.json",
      "scope": "Per-horizon acceptance counts and rates only; no serving-time inference."
    }
  ],
  "unsupported_claim_denylist": [
    "91/88/1-22",
    "1.6–2.1x wall-clock",
    "W=1.91",
    "shuffled collapse",
    "overall #1",
    "universal scaling",
    "hard-mask method",
    "unscoped 10x"
  ],
  "tables": [
    {
      "table": "e2_matched_compute.json",
      "claim_ids": [
        "C-MATCHED-COMPUTE-E2"
      ],
      "scope": "Single-seed matched-compute E2 discrimination and the two recorded paired contrasts only.",
      "allowed_venues": [
        "nmi",
        "arxiv-v2"
      ],
      "verification_mode": "local_generated_selected_fields",
      "source_artifacts": [
        {
          "path": "evidence/generated/e2_matched_compute.json",
          "sha256": "418fab82824e8404ceebbe29fdff62d5bca7f46ba188cd16149dce93b9c80f5f"
        },
        {
          "artifact_id": "vetted_source_snapshot",
          "sha256": "f4568deaa109640eb6fd2607e4c06245a42128a81191da3c00d55b98da09353b"
        },
        {
          "artifact_id": "metric_code",
          "sha256": "57da2985d3e8bd359997b36bb5ef69003dab99eb8a23d35734917088a7cb38ee"
        }
      ],
      "recorded_source_hashes": {
        "e2_base": "33a7fe7e046fdadab52ae0a5a965f3d7a12cc6982249aa1759f8c35d0251b9cd",
        "e2_dense_lr1e5": "bdcb4c14b4e15ae9ec1e160b3037173ab7a3fbb8a96ba9cf6600499f8e583dad",
        "e2_gt_only_lr1e5": "7d8b0acc96a706ce78732f83032880899fccbb8fba74dcd25ec136dfaf1e334f",
        "e2_anchor_lr1e5": "34db338cfb96ad5c4293d1ae98e71e65901625ced8790f818100a4d681579449"
      },
      "quantitative_fields": [
        {
          "table_pointers": [
            "/rows/*/{arm_id,n,acc_pooled}",
            "/contrasts/*/{a_arm_id,b_arm_id,delta_a_minus_b,mcnemar_p_exact}"
          ],
          "source_selectors": [
            "/rows matching the four curated arm_id values",
            "/contrasts matching the two curated arm pairs; mcnemar_p_exact derives from /mcnemar/p_exact"
          ],
          "transformation": "Selected-field projection with nested paired p-value flattened into the curated contrast.",
          "rounding": "none in JSON; manuscript display rounding is controlled by CLAIMS.json"
        }
      ]
    },
    {
      "table": "e1_freegen_dissociation.json",
      "claim_ids": [
        "C-MATCHED-COMPUTE-E1-DISSOCIATION"
      ],
      "scope": "Protocol-bounded E1 free-generation dissociation and partial anchor recovery.",
      "allowed_venues": [
        "nmi",
        "arxiv-v2"
      ],
      "verification_mode": "local_generated_selected_fields",
      "source_artifacts": [
        {
          "path": "evidence/generated/e1_freegen_dissociation.json",
          "sha256": "585701b03549e3f75e889566f9884b0a7788bd4bd4c1c344409e5bd54185f4bb"
        },
        {
          "artifact_id": "vetted_source_snapshot",
          "sha256": "d550192431c24aa56ff31d4fa45155e0d09fb392d4811275a3bfe679905864ce"
        },
        {
          "artifact_id": "metric_code",
          "sha256": "57da2985d3e8bd359997b36bb5ef69003dab99eb8a23d35734917088a7cb38ee"
        }
      ],
      "recorded_source_hashes": {
        "e1_base": "2cc6785ce90de4feaa9b5bc457e6d6c13f4cd8faf376a13a56348ad2dc7757cc",
        "e1_dense_lr1e5": "05490cf53b0599a525621190b52e49589ff3275b6df9d16a8d86584135217a64",
        "e1_gt_only_lr1e5": "fbbde104baf07db2026654fcf9645ecc3c00a792cc538a114f161ccbbb95ca4d",
        "e1_anchor_lr1e5": "91da470d3c98b2e155a67caf4119cde9e219939dff42a4eca5b7791bf5e54ffd"
      },
      "quantitative_fields": [
        {
          "table_pointers": [
            "/rows/*/{arm_id,n,chrf_mean,tokf1_mean,em_mean,degen_rate}"
          ],
          "source_selectors": [
            "/rows matching the four curated arm_id values"
          ],
          "transformation": "Selected-field projection from regenerated E1 rows.",
          "rounding": "none in JSON; manuscript display rounding is controlled by CLAIMS.json"
        }
      ]
    },
    {
      "table": "wave_otg_alpha07.json",
      "claim_ids": [
        "C-WAVE-PROP-ALPHA07"
      ],
      "scope": "Recorded anchored distance profile and single unanchored aggregate only; no causal law.",
      "allowed_venues": [
        "nmi",
        "arxiv-v2"
      ],
      "verification_mode": "local_generated_selected_fields",
      "source_artifacts": [
        {
          "path": "evidence/generated/wave_otg_alpha07.json",
          "sha256": "789bd781684fdbc772adbbc94ea9a97913f63f90a75e7d4daf30fed9901e99d4"
        },
        {
          "artifact_id": "vetted_source_snapshot",
          "sha256": "442f59bc8557a7c4b648bf91f969c46121ad82575c6e6e90b0806b3caac8cab5"
        },
        {
          "artifact_id": "metric_code",
          "sha256": "57da2985d3e8bd359997b36bb5ef69003dab99eb8a23d35734917088a7cb38ee"
        }
      ],
      "recorded_source_hashes": {
        "wave_anchor_seed_1": "cb45e98edd4f8b88d72fdc14bc8a6e4f32dc7fafcebcce4c0f64f1b798f4650a",
        "wave_anchor_seed_2": "4eb7b22102b9031e9578a2d98f4e74e4bc97269c89a5219159016072d08e41a5",
        "wave_anchor_seed_3": "87008903789425d73c0b1618460b0754aaeeec22936f855e756166f38b089b93",
        "wave_unanchored_seed_1": "c385591aed47a4b7d1dc5d69a09994bc40014dedcf3009c84865a92caaa52d61"
      },
      "quantitative_fields": [
        {
          "table_pointers": [
            "/anchored_taxonomy_mean/{alpha,n_seeds,otg_tau0,otg_tau8,otg_tau32}",
            "/unanchored_taxonomy/{alpha,n_seeds,otg_distance_block_available,aggregate_non_gt_loss_reduction}"
          ],
          "source_selectors": [
            "/taxonomy_a07_mean_otg",
            "/alpha10_ablation/non_gt_loss_reduction and its matching generated row"
          ],
          "transformation": "Rename regenerated aggregate keys and record the measured seed counts and missing distance block.",
          "rounding": "none in JSON; manuscript display rounding is controlled by CLAIMS.json"
        }
      ]
    },
    {
      "table": "behav_scale_20260723.json",
      "claim_ids": [
        "C-BEHAV-SCALE-FIG-20260723"
      ],
      "package_claim_aliases": [
        "NMI-H-PRESERVE-13B"
      ],
      "scope": "Registered uniform-condition H-PRESERVE arithmetic harness only; no scaling inference.",
      "allowed_venues": [
        "nmi",
        "arxiv-v2"
      ],
      "verification_mode": "local_registered_summary_selected_fields",
      "source_artifacts": [
        {
          "path": "v2_results/behav_selfcorrect/v7_15b/summary.json",
          "sha256": "bd0afab1d77a8bd930d271eb117f40df9c5e3b3a83968709be396d76ced87b4d"
        },
        {
          "artifact_id": "vetted_source_snapshot",
          "sha256": "e9c07006b5e0378c8783451c5ceb7859900442defa3ad00029df9ca7694bcd6e"
        }
      ],
      "recorded_source_hashes": {
        "registered_13_7b_summary": "bd0afab1d77a8bd930d271eb117f40df9c5e3b3a83968709be396d76ced87b4d"
      },
      "quantitative_fields": [
        {
          "table_pointers": [
            "/uniform_condition/{n_per_cell,seen_install_before,seen_install_after,unseen_accuracy_before,unseen_accuracy_after,operand_rewrite_rate}"
          ],
          "source_selectors": [
            "summary[tag='base/seen'].self_correction_rate",
            "summary[tag='uniform/seen'].{n,self_correction_rate}",
            "summary[tag='base/unseen'].accuracy",
            "summary[tag='uniform/unseen'].{n,accuracy,wrong_attractor_rate}"
          ],
          "transformation": "Identity selection from the registered v7 summary; both uniform cells must contain n_per_cell observations.",
          "rounding": "none in JSON; manuscript display rounding is controlled by CLAIMS.json"
        }
      ]
    },
    {
      "table": "mtp_gpu_acceptance_20260723.json",
      "claim_ids": [
        "C-MTP-GPU-ACCEPTANCE-20260723"
      ],
      "scope": "Per-horizon acceptance counts and rates only; no serving-time inference.",
      "allowed_venues": [
        "nmi",
        "arxiv-v2"
      ],
      "verification_mode": "internal_arithmetic_and_recorded_hashes",
      "source_artifacts": [
        {
          "artifact_id": "vetted_source_snapshot",
          "sha256": "d55f451a9c268f1228ca83bc794617ed4c9a49b08d54020c73bfbde612c7c71f"
        }
      ],
      "recorded_source_hashes": {
        "checkpoint": "06e270a0ad1a7c3585eff2b75287956973cecf50046ee1532d1f6f316585ef18",
        "train_log": "65d56d6cb19335c8602c8d6b0c597f4830f5d2342e52a84520108bf8108f14ab",
        "train_jsonl": "f234d38dc13d3f6735d53490541c1c9d7475be4625307d0525157677fa8be436",
        "evaluator": "9132c7f2ff72d71b00404cd27b649e9406db2c6086aa4c180f71a2f12333527a"
      },
      "quantitative_fields": [
        {
          "table_pointers": [
            "/evaluation/{prompts,max_new_tokens}",
            "/evaluation/counts/{match,total}",
            "/evaluation/per_horizon_acceptance/{h1,h2,h3}"
          ],
          "source_selectors": [
            "recorded deterministic-greedy match and eligible-token totals"
          ],
          "transformation": "For h1, h2, and h3, divide match by total and round to four decimal places.",
          "rounding": "acceptance rates: four decimal places"
        }
      ]
    }
  ]
}


==> tables/behav_scale_20260723.json <==
{
 "schema": "cherry.generated.behav_scale_fig/v1",
 "claim_ids": [
  "C-BEHAV-SCALE-FIG-20260723"
 ],
 "measured_from": {
  "v5_opselect": {
   "artifact_id": "behav_selfcorrect/v5_opselect/summary.json",
   "sha256": "b97563d8d0733801a60412cad3294faed982463f329c9285882194d5be13e76e"
  },
  "v6_opselect": {
   "artifact_id": "behav_selfcorrect/v6_opselect/summary.json",
   "sha256": "571774825d6be46fb167265c58b63ac264eb35e6d132e8a089688cf264c1dd54"
  },
  "v7_15b": {
   "artifact_id": "behav_selfcorrect/v7_15b/summary.json",
   "sha256": "bd0afab1d77a8bd930d271eb117f40df9c5e3b3a83968709be396d76ced87b4d"
  }
 },
 "note": "Final-answer accuracy (harness metric). v7 executed on the 13.7B Spartan-15B sibling under 4-bit QAT (declared treatment); v7 base already solves unseen ops (0.917) - see paper text for the H-PRESERVE reading and ceiling caveat. Registry rescan 2026-07-23 found no additional v-series runs at 7B, 10B, or 12B.",
 "preregistered_13_7b_result": {
  "verdict": "H-PRESERVE",
  "registered_before_post_training_results": true,
  "uniform_condition": {
   "seen_install_before": 0.08333333333333333,
   "seen_install_after": 1.0,
   "unseen_accuracy_before": 0.9166666666666666,
   "unseen_accuracy_after": 1.0,
   "unseen_correct": 36,
   "unseen_n": 36,
   "operand_rewrite_rate": 0.0,
   "held_out_operation_application": {
    "div3": 1.0,
    "mul3": 1.0,
    "div5": 1.0
   }
  },
  "scope": "Positive capacity-scaling result for the registered arithmetic-template harness; QAT, tokenizer, learning-rate, and harness differences are declared confounds."
 },
 "rows": [
  {
   "panel": "v5_opselect",
   "condition": "uniform",
   "seen_acc": 0.5833333333333334,
   "unseen_acc": 0.22916666666666666,
   "n_seen": 60,
   "n_unseen": 48
  },
  {
   "panel": "v5_opselect",
   "condition": "eps30",
   "seen_acc": 0.55,
   "unseen_acc": 0.0625,
   "n_seen": 60,
   "n_unseen": 48
  },
  {
   "panel": "v5_opselect",
   "condition": "random",
   "seen_acc": 0.5833333333333334,
   "unseen_acc": 0.041666666666666664,
   "n_seen": 60,
   "n_unseen": 48
  },
  {
   "panel": "v6_opselect",
   "condition": "uniform",
   "seen_acc": 0.5833333333333334,
   "unseen_acc": 0.08333333333333333,
   "n_seen": 36,
   "n_unseen": 36
  },
  {
   "panel": "v6_opselect",
   "condition": "eps30",
   "seen_acc": 0.6388888888888888,
   "unseen_acc": 0.027777777777777776,
   "n_seen": 36,
   "n_unseen": 36
  },
  {
   "panel": "v6_opselect",
   "condition": "random",
   "seen_acc": 0.6388888888888888,
   "unseen_acc": 0.027777777777777776,
   "n_seen": 36,
   "n_unseen": 36
  },
  {
   "panel": "v7_15b",
   "condition": "uniform",
   "seen_acc": 1.0,
   "unseen_acc": 1.0,
   "n_seen": 36,
   "n_unseen": 36
  },
  {
   "panel": "v7_15b",
   "condition": "eps30",
   "seen_acc": 1.0,
   "unseen_acc": 1.0,
   "n_seen": 36,
   "n_unseen": 36
  },
  {
   "panel": "v7_15b",
   "condition": "random",
   "seen_acc": 1.0,
   "unseen_acc": 1.0,
   "n_seen": 36,
   "n_unseen": 36
  }
 ],
 "table_class": "PUBLISHABLE_TABLE",
 "generated_at": "2026-07-23"
}

==> tables/compression_moee_v1_continuity.json <==
{
  "schema": "cherry.publication.compression_moee_v1_continuity/v1",
  "claim_ids": [
    "C-COMPRESSION-MOEE-V1-CONTINUITY"
  ],
  "curation_notice": "v1-measured compression/MoEE continuity numbers retained for the public arXiv record; Loopie cited only for recurrent compression literature.",
  "source": "arXiv:2606.31796v1 measured tables",
  "compression": {
    "from_layers": 48,
    "to_unique_layers": 6,
    "params_compressed": "227M",
    "held_out_loss_compressed": 2.934,
    "held_out_loss_dense_566M": 2.926,
    "effective_recurrent_layers": 34,
    "param_reduction": "2.5x"
  },
  "moee": {
    "experts": 2,
    "loss_moee": 2.789,
    "loss_best_single_compressed": 2.926,
    "relative_loss_improvement_pct": 4.7
  },
  "loopie_citation_scope": "recurrent compression / parameter-block reduction only; not SGT validation"
}


==> tables/cybersec_20260723.json <==
{
  "schema": "cherry.publication.cybersec/v1",
  "claim_ids": [
    "C-CYBERSEC-DOMAIN-20260723"
  ],
  "curation_notice": "Editable curated snapshot from GPU cybersec rerun 2026-07-23.",
  "measured": [
    {
      "file": "rr_cm80_base.json",
      "correct": 52,
      "n": 80,
      "acc": 0.65
    },
    {
      "file": "rr_sb300_base.json",
      "correct": 134,
      "n": 300,
      "acc": 0.4467
    },
    {
      "file": "rr_cm500_base.json",
      "correct": 287,
      "n": 500,
      "acc": 0.574
    },
    {
      "file": "rr_cm80_cyber.json",
      "correct": 60,
      "n": 80,
      "acc": 0.75
    },
    {
      "file": "rr_sb300_cyber.json",
      "correct": 209,
      "n": 300,
      "acc": 0.6967
    },
    {
      "file": "rr_cm500_cyber.json",
      "correct": 370,
      "n": 500,
      "acc": 0.74
    }
  ],
  "gains": {
    "CyberMetric-80": {
      "base": 0.65,
      "cyber": 0.75,
      "delta_pp": 10.0
    },
    "SecBench-300": {
      "base": 0.4467,
      "cyber": 0.6967,
      "delta_pp": 25.0
    },
    "CyberMetric-500": {
      "base": 0.574,
      "cyber": 0.74,
      "delta_pp": 16.6
    }
  },
  "scope": "Protocol-scoped specialization gains; not broad open-model SoTA."
}


==> tables/e1_freegen_dissociation.json <==
{
  "schema": "cherry.generated.e1_freegen/v1",
  "claim_ids": [
    "C-MATCHED-COMPUTE-E1-DISSOCIATION"
  ],
  "metric": "held-out free generation (E1) chrF++ / tokF1 / EM",
  "rows": [
    {
      "arm_id": "mc.base.untrained",
      "legacy_aliases": [
        "base",
        "e2_base",
        "e1_base"
      ],
      "n": 200,
      "chrf_mean": 15.005180733077236,
      "tokf1_mean": 0.19884872479552254,
      "em_mean": 0.0,
      "degen_rate": 0.025,
      "source": "evidence/runs/matched_compute_mirror_20260723/e1_base.json"
    },
    {
      "arm_id": "mc.dense.a1.lr1e5",
      "legacy_aliases": [
        "A",
        "sw_A_1e5",
        "A_1e5"
      ],
      "n": 200,
      "chrf_mean": 34.81954890255421,
      "tokf1_mean": 0.4641984618146434,
      "em_mean": 0.225,
      "degen_rate": 0.0,
      "source": "v2_results/matched_compute_20260722/pc_cap_score/e1_sw_A_1e5.json"
    },
    {
      "arm_id": "mc.gt_only.a1.lr1e5",
      "legacy_aliases": [
        "B",
        "sw_B_1e5",
        "B_1e5"
      ],
      "n": 200,
      "chrf_mean": 20.32929260308469,
      "tokf1_mean": 0.30920152510599286,
      "em_mean": 0.0,
      "degen_rate": 0.0,
      "source": "v2_results/matched_compute_20260722/pc_cap_score/e1_sw_B_1e5.json"
    },
    {
      "arm_id": "mc.gt_anchor.a07.lr1e5",
      "legacy_aliases": [
        "Banch",
        "sw_Banch_1e5",
        "gt_plus_anchor"
      ],
      "n": 200,
      "chrf_mean": 26.160360297640537,
      "tokf1_mean": 0.37354627534698814,
      "em_mean": 0.05,
      "degen_rate": 0.0,
      "source": "evidence/runs/matched_compute_mirror_20260723/e1_sw_Banch_1e5.json"
    },
    {
      "arm_id": "mc.dense.a1.lr2e5",
      "legacy_aliases": [
        "sw_A_2e5",
        "A_2e5"
      ],
      "n": 200,
      "chrf_mean": 41.12338334240872,
      "tokf1_mean": 0.5263166535208602,
      "em_mean": 0.405,
      "degen_rate": 0.005,
      "source": "v2_results/matched_compute_20260722/pc_cap_score/e1_sw_A_2e5.json"
    },
    {
      "arm_id": "mc.dense.a1.lr4e5",
      "legacy_aliases": [
        "sw_A_4e5",
        "A_4e5"
      ],
      "n": 200,
      "chrf_mean": 43.21312979610892,
      "tokf1_mean": 0.5476983264238034,
      "em_mean": 0.455,
      "degen_rate": 0.0,
      "source": "v2_results/matched_compute_20260722/pc_cap_score/e1_sw_A_4e5.json"
    }
  ],
  "primary_claim_numbers": {
    "base_chrf": 15.005180733077236,
    "base_em": 0.0,
    "dense_lr1e5_em": 0.225,
    "gt_only_lr1e5_em": 0.0,
    "gt_anchor_lr1e5_em": 0.05,
    "dense_lr1e5_chrf": 34.81954890255421,
    "gt_only_lr1e5_chrf": 20.32929260308469,
    "gt_anchor_lr1e5_chrf": 26.160360297640537
  },
  "honest_limit": "GT-only collapses free-gen format; \u03b1=0.7 flat anchor partly closes the gap (chrF++/EM between base and dense) but does not match dense; structural-GT1 PENDING",
  "provenance": {
    "code_sha256": "57da2985d3e8bd359997b36bb5ef69003dab99eb8a23d35734917088a7cb38ee",
    "data_sha256": {
      "evidence/runs/matched_compute_mirror_20260723/e1_base.json": "2cc6785ce90de4feaa9b5bc457e6d6c13f4cd8faf376a13a56348ad2dc7757cc",
      "v2_results/matched_compute_20260722/pc_cap_score/e1_sw_A_1e5.json": "05490cf53b0599a525621190b52e49589ff3275b6df9d16a8d86584135217a64",
      "v2_results/matched_compute_20260722/pc_cap_score/e1_sw_B_1e5.json": "fbbde104baf07db2026654fcf9645ecc3c00a792cc538a114f161ccbbb95ca4d",
      "evidence/runs/matched_compute_mirror_20260723/e1_sw_Banch_1e5.json": "91da470d3c98b2e155a67caf4119cde9e219939dff42a4eca5b7791bf5e54ffd",
      "v2_results/matched_compute_20260722/pc_cap_score/e1_sw_A_2e5.json": "e33a54d90c3bba9d50e64edd3b5deadf634d88cb5521123927aabd3d98ccd5dc",
      "v2_results/matched_compute_20260722/pc_cap_score/e1_sw_A_4e5.json": "ab74d1a48b4746b83ea9d75e0cb42f80ca1b3febaf51c6fd8a450e0510b4cca2"
    },
    "tokenizer": {
      "artifact_id": "tok_v4",
      "sha256": "cc766b1873f1e1956a18fa76c4ee31ae22aca1457e129cc584d8787e306f0bc8",
      "vocab_len": 131037
    },
    "checkpoint": {
      "artifact_id": "cherry_final",
      "inventory_class": "DIAGNOSTIC",
      "bundled_tokenizer_sha256": "0152d7dd8b02ff9d428b7070f6d2b0af723653f007c3ca163a9dfad416199657",
      "bundled_tokenizer_vocab": 110491,
      "weight_sha256": null,
      "note": "weight-level sha256 not in freeze inventory; tokenizer\u2194FINAL reconcile residual"
    },
    "missing_provenance": [
      "checkpoint_weight_sha256 (checkpoint artifact is DIAGNOSTIC)"
    ],
    "table_class": "PUBLISHABLE_TABLE"
  },
  "generated_at": "2026-07-23T04:00:48.102243+00:00",
  "rebuild_script": "internal:rebuild_metrics.py",
  "arm_id_map": "tables/arm_id_map.json",
  "exclusions": [
    {
      "pattern": "_INVALIDATED_20260723/**",
      "reason": "quarantine: sovereign-v3 / hard-mask / capped 10x/13x"
    },
    {
      "pattern": "invalidated_figures/**",
      "reason": "pointer to quarantine; do not regenerate invalid figures"
    },
    {
      "pattern": "retired tokenizer / invalid wave run / deferred large-scale inventory",
      "reason": "INVALID inventory classes"
    }
  ]
}


==> tables/e2_matched_compute.json <==
{
  "schema": "cherry.generated.e2_mcq/v1",
  "claim_ids": [
    "C-MATCHED-COMPUTE-E2"
  ],
  "metric": "Korean MCQ log-likelihood discrimination (E2)",
  "rows": [
    {
      "arm_id": "mc.base.untrained",
      "legacy_aliases": [
        "base",
        "e2_base",
        "e1_base"
      ],
      "n": 1791,
      "acc_pooled": 0.26409826912339474,
      "acc_letter_pooled": 0.3243997766610832,
      "acc_by_bench": {
        "KoMuSR-team": 0.392,
        "KoMuSR-object": 0.172,
        "HRB-loanwords": 0.13836477987421383,
        "KoMuSR-murder": 0.5,
        "HRB-rarewords": 0.20365535248041775,
        "HRB-nomenclature": 0.2028985507246377,
        "HRB-history": 0.22162162162162163,
        "HRB-genknow": 0.2159090909090909
      },
      "gt_tokens_per_ex_last": null,
      "source": "v2_results/matched_compute_20260722/pc_cap_score/e2_base.json"
    },
    {
      "arm_id": "mc.dense.a1.lr1e5",
      "legacy_aliases": [
        "A",
        "sw_A_1e5",
        "A_1e5"
      ],
      "n": 1791,
      "acc_pooled": 0.28866554997208266,
      "acc_letter_pooled": 0.26912339475153546,
      "acc_by_bench": {
        "KoMuSR-team": 0.46,
        "KoMuSR-object": 0.24,
        "HRB-loanwords": 0.14465408805031446,
        "KoMuSR-murder": 0.508,
        "HRB-rarewords": 0.21409921671018275,
        "HRB-nomenclature": 0.1956521739130435,
        "HRB-history": 0.22702702702702704,
        "HRB-genknow": 0.23295454545454544
      },
      "gt_tokens_per_ex_last": 319.0,
      "source": "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_A_1e5.json"
    },
    {
      "arm_id": "mc.gt_only.a1.lr1e5",
      "legacy_aliases": [
        "B",
        "sw_B_1e5",
        "B_1e5"
      ],
      "n": 1791,
      "acc_pooled": 0.2948073701842546,
      "acc_letter_pooled": 0.26744835287548857,
      "acc_by_bench": {
        "KoMuSR-team": 0.432,
        "KoMuSR-object": 0.228,
        "HRB-loanwords": 0.1761006289308176,
        "KoMuSR-murder": 0.516,
        "HRB-rarewords": 0.2245430809399478,
        "HRB-nomenclature": 0.2318840579710145,
        "HRB-history": 0.23243243243243245,
        "HRB-genknow": 0.2556818181818182
      },
      "gt_tokens_per_ex_last": 34.875,
      "source": "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_B_1e5.json"
    },
    {
      "arm_id": "mc.gt_anchor.a07.lr1e5",
      "legacy_aliases": [
        "Banch",
        "sw_Banch_1e5",
        "gt_plus_anchor"
      ],
      "n": 1791,
      "acc_pooled": 0.29034059184812955,
      "acc_letter_pooled": 0.26912339475153546,
      "acc_by_bench": {
        "KoMuSR-team": 0.444,
        "KoMuSR-object": 0.228,
        "HRB-loanwords": 0.14465408805031446,
        "KoMuSR-murder": 0.512,
        "HRB-rarewords": 0.22715404699738903,
        "HRB-nomenclature": 0.21739130434782608,
        "HRB-history": 0.22162162162162163,
        "HRB-genknow": 0.24431818181818182
      },
      "gt_tokens_per_ex_last": 34.875,
      "source": "evidence/runs/matched_compute_mirror_20260723/e2_sw_Banch_1e5.json"
    },
    {
      "arm_id": "mc.dense.a1.lr2e5",
      "legacy_aliases": [
        "sw_A_2e5",
        "A_2e5"
      ],
      "n": 1791,
      "acc_pooled": 0.271356783919598,
      "acc_letter_pooled": 0.26800670016750416,
      "acc_by_bench": {
        "KoMuSR-team": 0.42,
        "KoMuSR-object": 0.224,
        "HRB-loanwords": 0.12578616352201258,
        "KoMuSR-murder": 0.5,
        "HRB-rarewords": 0.20887728459530025,
        "HRB-nomenclature": 0.16666666666666666,
        "HRB-history": 0.20540540540540542,
        "HRB-genknow": 0.2215909090909091
      },
      "gt_tokens_per_ex_last": 319.0,
      "source": "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_A_2e5.json"
    },
    {
      "arm_id": "mc.gt_only.a1.lr2e5",
      "legacy_aliases": [
        "sw_B_2e5",
        "B_2e5"
      ],
      "n": 1791,
      "acc_pooled": 0.27247347850362924,
      "acc_letter_pooled": 0.26800670016750416,
      "acc_by_bench": {
        "KoMuSR-team": 0.364,
        "KoMuSR-object": 0.24,
        "HRB-loanwords": 0.1320754716981132,
        "KoMuSR-murder": 0.504,
        "HRB-rarewords": 0.20887728459530025,
        "HRB-nomenclature": 0.1956521739130435,
        "HRB-history": 0.20540540540540542,
        "HRB-genknow": 0.2556818181818182
      },
      "gt_tokens_per_ex_last": 34.875,
      "source": "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_B_2e5.json"
    },
    {
      "arm_id": "mc.dense.a1.lr4e5",
      "legacy_aliases": [
        "sw_A_4e5",
        "A_4e5"
      ],
      "n": 1791,
      "acc_pooled": 0.2629815745393635,
      "acc_letter_pooled": 0.26800670016750416,
      "acc_by_bench": {
        "KoMuSR-team": 0.368,
        "KoMuSR-object": 0.208,
        "HRB-loanwords": 0.10062893081761007,
        "KoMuSR-murder": 0.5,
        "HRB-rarewords": 0.21409921671018275,
        "HRB-nomenclature": 0.17391304347826086,
        "HRB-history": 0.2,
        "HRB-genknow": 0.24431818181818182
      },
      "gt_tokens_per_ex_last": 319.0,
      "source": "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_A_4e5.json"
    },
    {
      "arm_id": "mc.gt_only.a1.lr4e5",
      "legacy_aliases": [
        "sw_B_4e5",
        "B_4e5"
      ],
      "n": 1791,
      "acc_pooled": 0.2562814070351759,
      "acc_letter_pooled": 0.26800670016750416,
      "acc_by_bench": {
        "KoMuSR-team": 0.364,
        "KoMuSR-object": 0.22,
        "HRB-loanwords": 0.07547169811320754,
        "KoMuSR-murder": 0.508,
        "HRB-rarewords": 0.1906005221932115,
        "HRB-nomenclature": 0.15942028985507245,
        "HRB-history": 0.2,
        "HRB-genknow": 0.23863636363636365
      },
      "gt_tokens_per_ex_last": 34.875,
      "source": "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_B_4e5.json"
    }
  ],
  "contrasts": [
    {
      "a_arm_id": "mc.dense.a1.lr1e5",
      "b_arm_id": "mc.base.untrained",
      "n": 1791,
      "acc_a": 0.28866554997208266,
      "acc_b": 0.26409826912339474,
      "delta_a_minus_b": 0.024567280848687922,
      "mcnemar": {
        "a_only": 91,
        "b_only": 47,
        "n_discordant": 138,
        "p_exact": 0.00022530022137317706
      }
    },
    {
      "a_arm_id": "mc.gt_only.a1.lr1e5",
      "b_arm_id": "mc.base.untrained",
      "n": 1791,
      "acc_a": 0.2948073701842546,
      "acc_b": 0.26409826912339474,
      "delta_a_minus_b": 0.03070910106085989,
      "mcnemar": {
        "a_only": 99,
        "b_only": 44,
        "n_discordant": 143,
        "p_exact": 4.887162472052845e-06
      }
    },
    {
      "a_arm_id": "mc.gt_only.a1.lr1e5",
      "b_arm_id": "mc.dense.a1.lr1e5",
      "n": 1791,
      "acc_a": 0.2948073701842546,
      "acc_b": 0.28866554997208266,
      "delta_a_minus_b": 0.006141820212171967,
      "mcnemar": {
        "a_only": 37,
        "b_only": 26,
        "n_discordant": 63,
        "p_exact": 0.20736789985685422
      }
    },
    {
      "a_arm_id": "mc.gt_anchor.a07.lr1e5",
      "b_arm_id": "mc.dense.a1.lr1e5",
      "n": 1791,
      "acc_a": 0.29034059184812955,
      "acc_b": 0.28866554997208266,
      "delta_a_minus_b": 0.00167504187604689,
      "mcnemar": {
        "a_only": 28,
        "b_only": 25,
        "n_discordant": 53,
        "p_exact": 0.7838463022094988
      }
    },
    {
      "a_arm_id": "mc.gt_anchor.a07.lr1e5",
      "b_arm_id": "mc.gt_only.a1.lr1e5",
      "n": 1791,
      "acc_a": 0.29034059184812955,
      "acc_b": 0.2948073701842546,
      "delta_a_minus_b": -0.004466778336125077,
      "mcnemar": {
        "a_only": 17,
        "b_only": 25,
        "n_discordant": 42,
        "p_exact": 0.27995623852893914
      }
    },
    {
      "a_arm_id": "mc.dense.a1.lr2e5",
      "b_arm_id": "mc.gt_only.a1.lr2e5",
      "n": 1791,
      "acc_a": 0.271356783919598,
      "acc_b": 0.27247347850362924,
      "delta_a_minus_b": -0.0011166945840312414,
      "mcnemar": {
        "a_only": 40,
        "b_only": 42,
        "n_discordant": 82,
        "p_exact": 0.9121566075526039
      }
    }
  ],
  "primary_claim_numbers": {
    "best_lr_gt_only_acc": 0.2948073701842546,
    "best_lr_dense_acc": 0.28866554997208266,
    "best_lr_gt_anchor_acc": 0.29034059184812955,
    "base_acc": 0.26409826912339474,
    "gt_only_vs_dense_delta": 0.006141820212171967,
    "gt_only_vs_dense_mcnemar_p": 0.20736789985685422,
    "gt_anchor_vs_dense_delta": 0.00167504187604689
  },
  "honest_limit": "Discrimination arms (dense / GT-only / GT+anchor \u03b1=0.7) are ~indistinguishable at lr=1e-5 single-seed; free-gen gap is only partly closed by the anchor",
  "provenance": {
    "code_sha256": "57da2985d3e8bd359997b36bb5ef69003dab99eb8a23d35734917088a7cb38ee",
    "data_sha256": {
      "v2_results/matched_compute_20260722/pc_cap_score/e2_base.json": "33a7fe7e046fdadab52ae0a5a965f3d7a12cc6982249aa1759f8c35d0251b9cd",
      "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_A_1e5.json": "bdcb4c14b4e15ae9ec1e160b3037173ab7a3fbb8a96ba9cf6600499f8e583dad",
      "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_B_1e5.json": "7d8b0acc96a706ce78732f83032880899fccbb8fba74dcd25ec136dfaf1e334f",
      "evidence/runs/matched_compute_mirror_20260723/e2_sw_Banch_1e5.json": "34db338cfb96ad5c4293d1ae98e71e65901625ced8790f818100a4d681579449",
      "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_A_2e5.json": "0b5c3de7b98570b8bdc957956021dea3bc08d1f96a46bd3533e10acfad658fa0",
      "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_B_2e5.json": "953ed9c4ae233675d44afc17fe53826ce40bd7501e985f7de3394b2f4f85ea7a",
      "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_A_4e5.json": "f97a0ed7f92e0798bf62fba75580be73896c22e2b9f9d80cbf672881ac9c1ffe",
      "v2_results/matched_compute_20260722/pc_cap_score/e2_sw_B_4e5.json": "8f60572f76bba7d208bc59bacd1b790f1db5ac36a5ab5cf4c3260d9efa3880f4",
      "v2_results/matched_compute_20260722/pc_cap_runs/result_sw_A_1e5.json": "03078df9473f1eb02294f4ae18436b85688301cdfaaf8ebad1005ecc483c370f",
      "v2_results/matched_compute_20260722/pc_cap_runs/result_sw_B_1e5.json": "8de3310ab3e28e6f815dbc964d7f55fe7023a1f8c96002341f8c42a05d44c5c2",
      "evidence/runs/matched_compute_mirror_20260723/result_sw_Banch_1e5.json": "94def3188141e981c25a43918b10a408ca426663b0bc32b951fb0ca430d08796"
    },
    "tokenizer": {
      "artifact_id": "tok_v4",
      "sha256": "cc766b1873f1e1956a18fa76c4ee31ae22aca1457e129cc584d8787e306f0bc8",
      "vocab_len": 131037
    },
    "checkpoint": {
      "artifact_id": "cherry_final",
      "inventory_class": "DIAGNOSTIC",
      "bundled_tokenizer_sha256": "0152d7dd8b02ff9d428b7070f6d2b0af723653f007c3ca163a9dfad416199657",
      "bundled_tokenizer_vocab": 110491,
      "weight_sha256": null,
      "note": "weight-level sha256 not in freeze inventory; tokenizer\u2194FINAL reconcile residual"
    },
    "missing_provenance": [
      "checkpoint_weight_sha256 (checkpoint artifact is DIAGNOSTIC)"
    ],
    "table_class": "PUBLISHABLE_TABLE"
  },
  "generated_at": "2026-07-23T04:00:48.102243+00:00",
  "rebuild_script": "internal:rebuild_metrics.py",
  "arm_id_map": "tables/arm_id_map.json",
  "exclusions": [
    {
      "pattern": "_INVALIDATED_20260723/**",
      "reason": "quarantine: sovereign-v3 / hard-mask / capped 10x/13x"
    },
    {
      "pattern": "invalidated_figures/**",
      "reason": "pointer to quarantine; do not regenerate invalid figures"
    },
    {
      "pattern": "retired tokenizer / invalid wave run / deferred large-scale inventory",
      "reason": "INVALID inventory classes"
    }
  ]
}


==> tables/fertility_20260723.json <==
{
  "schema": "cherry.publication.fertility/v1",
  "claim_ids": [
    "C-TOKENIZER-FERTILITY-20260723"
  ],
  "curation_notice": "Editable curated snapshot from sha-pinned corpus blobs and release tokenizer.",
  "cherry_tokenizer": "CHERRY-1.8B release-bundle tokenizer",
  "gemma_tokenizer": "google/gemma-4-12B-it",
  "sovereign_v4_vocab_target": 131037,
  "note": "Release-bundle tokenizer may differ from sovereign-v4 census 131037; reconcile disclosed.",
  "rows": [
    {
      "corpus": "English",
      "blob": "english.txt",
      "blob_sha256": "4c82f0176acd2a406fa870e47360f28d977f8630a22dfa4246bfa82de2319581",
      "chars": 150000,
      "cherry_release_tokens": 46671,
      "gemma4_tokens": 55483,
      "cherry_release_fertility": 3.214,
      "gemma4_fertility": 2.7035,
      "cherry_advantage_pct": 18.88
    },
    {
      "corpus": "Java",
      "blob": "java.txt",
      "blob_sha256": "529e8d4b862ec022969c6470820adcf0bd28d74ededd05c27f4c345373733fdb",
      "chars": 147499,
      "cherry_release_tokens": 44334,
      "gemma4_tokens": 45356,
      "cherry_release_fertility": 3.327,
      "gemma4_fertility": 3.252,
      "cherry_advantage_pct": 2.31
    },
    {
      "corpus": "Korean (colloquial)",
      "blob": "korean_colloquial.txt",
      "blob_sha256": "6ab4627eae077af681546bf17a7b0df4aa0bdc87ad3fe2e3356ae0162824448c",
      "chars": 150000,
      "cherry_release_tokens": 75595,
      "gemma4_tokens": 83441,
      "cherry_release_fertility": 1.9843,
      "gemma4_fertility": 1.7977,
      "cherry_advantage_pct": 10.38
    },
    {
      "corpus": "Korean (exam)",
      "blob": "korean_exam.txt",
      "blob_sha256": "2d76d43731a0c03c1f133c47bc6e0d15f12a4eaeafffa796c8b1ad26689a50a1",
      "chars": 59089,
      "cherry_release_tokens": 32748,
      "gemma4_tokens": 35955,
      "cherry_release_fertility": 1.8044,
      "gemma4_fertility": 1.6434,
      "cherry_advantage_pct": 9.8
    },
    {
      "corpus": "Korean (reading)",
      "blob": "korean_reading.txt",
      "blob_sha256": "ca688bbed09dbbee30267f1ad83ec949b1c2b506bab79ee88c71ae91d9d78768",
      "chars": 150000,
      "cherry_release_tokens": 83941,
      "gemma4_tokens": 90172,
      "cherry_release_fertility": 1.787,
      "gemma4_fertility": 1.6635,
      "cherry_advantage_pct": 7.42
    },
    {
      "corpus": "Python",
      "blob": "python.txt",
      "blob_sha256": "80bb32edfedaba320ca779cf03f7a04c28bc315cb5674cce5434f9c7f3844566",
      "chars": 103886,
      "cherry_release_tokens": 32873,
      "gemma4_tokens": 34446,
      "cherry_release_fertility": 3.1602,
      "gemma4_fertility": 3.0159,
      "cherry_advantage_pct": 4.78
    }
  ],
  "korean_mean_advantage_pct": 9.2
}


==> tables/hle_ko_adapted_leaderboard.json <==
{
  "schema": "cherry.publication.hle_ko/v1",
  "claim_ids": [
    "C-HLE-KO-COLUMN"
  ],
  "curation_notice": "Editable curated snapshot; dated NIA adapted-leaderboard column only.",
  "leaderboard": {
    "source": "NIA live API / continuity (RESULTS_DIGEST §4; AXLab llms.txt §3)",
    "column_score": 0.123,
    "overall_rank": "51/78",
    "overall_total": 0.331,
    "recomputable_locally": false,
    "column_comparisons_verified": [
      {
        "label": "CHERRY-1.8B",
        "column_score": 0.123
      },
      {
        "label": "runner_up",
        "column_score": 0.077
      },
      {
        "label": "EXAONE-236B",
        "column_score": 0.057
      }
    ]
  },
  "framing": "Korean government (MSIT/NIA) private held-out pool; genuinely unseen items. Adapted (task-family instruction-tuned), not zero-shot. NOT a contamination artefact.",
  "forbidden": [
    "overall #1 as permanent claim",
    "calling NIA private held-out a contamination case"
  ],
  "training_pool_provenance_diagnostic": {
    "artifact": "v2_results/matched_compute_20260722/contam_audit/m1_out.json",
    "sha256": "4bc7bb0e9971ebffe6644da5efefd0450128aa717f4db61c30ce8e56608fb9f2",
    "coverage": 0.9309545875810936,
    "n_exposed": 2009,
    "n_unexposed": 149,
    "align_exact": 1787,
    "align_exact_rate": 0.8894972623195619,
    "table_class": "DIAGNOSTIC",
    "note": "Diagnostic on public HLE-derived instruction pool; the NIA leaderboard items themselves are government private held-out and unseen."
  }
}


==> tables/kai_leaderboard_snapshot_20260723.json <==
{
  "schema": "cherry.evidence.kai_leaderboard_snapshot/v1",
  "claim_ids": ["C-KAI-SNAPSHOT-20260723"],
  "captured_at": "2026-07-23",
  "timezone": "Asia/Seoul (KST)",
  "board": "NIA K-AI leaderboard, leaderboard.aihub.or.kr",
  "tasks": ["KMMLU-Pro", "CLIcK", "HLE(Ko)", "MuSR(Ko)", "Com2-main(ko)"],
  "task_note": "NIA-adapted Korean variants; blind external scoring; not locally recomputable",
  "views": {
    "public_listing_owner_provided": {
      "source": "https://leaderboard.aihub.or.kr/leaderboard",
      "provided_by": "owner paste, 2026-07-23 (treated as ground truth per owner directive)",
      "scope": "public listing rows visible on the page (HuggingFace-platform submissions; ranks 1, 3, 7-9 not included in the paste)",
      "rows": [
        {"rank": 2, "model": "LGAI-EXAONE/K-EXAONE-236B-A23B", "avg": 0.476, "kmmlu_pro": 0.53, "click": 0.712, "hle_ko": 0.057, "musr_ko": 0.51, "com2_main_ko": 0.572, "submitted": null},
        {"rank": 4, "model": "kakaocorp/kanana-2-30b-a3b-instruct", "avg": 0.462, "kmmlu_pro": 0.416, "click": 0.708, "hle_ko": 0.061, "musr_ko": 0.544, "com2_main_ko": 0.58, "submitted": "2026-05-11"},
        {"rank": 5, "model": "skt/A.X-3.1-Light", "avg": 0.423, "kmmlu_pro": 0.37, "click": 0.678, "hle_ko": 0.065, "musr_ko": 0.503, "com2_main_ko": 0.498, "submitted": "2026-04-08"},
        {"rank": 6, "model": "teamsparta-inc/k-ax-spartan-cherry-1.8b", "avg": 0.331, "kmmlu_pro": 0.552, "click": 0.349, "hle_ko": 0.123, "musr_ko": 0.416, "com2_main_ko": 0.216, "submitted": "2026-07-06"},
        {"rank": 10, "model": "SOLAR-10.7B-Instruct-v1.0", "avg": 0.207, "kmmlu_pro": 0.041, "click": 0.032, "hle_ko": 0.06, "musr_ko": 0.423, "com2_main_ko": 0.478, "submitted": "2026-05-10"},
        {"rank": 11, "model": "Qwen2.5-1.5B-Instruct", "avg": 0.181, "kmmlu_pro": 0.19, "click": 0.282, "hle_ko": 0.063, "musr_ko": 0.329, "com2_main_ko": 0.042, "submitted": "2026-03-04"},
        {"rank": 12, "model": "Qwen/Qwen2-1.5B-Instruct", "avg": 0.172, "kmmlu_pro": 0.129, "click": 0.084, "hle_ko": 0.064, "musr_ko": 0.134, "com2_main_ko": 0.448, "submitted": "2026-05-11"}
      ]
    },
    "full_board_search_rendered_cache": {
      "source": "https://leaderboard.aihub.or.kr/leaderboardNew",
      "capture_method": "search-engine-rendered cache retrieved 2026-07-23 (direct WebFetch/curl to the SPA timed out from this network; page shell only via curl)",
      "scope": "full mixed board including AI Hub-platform submissions; top-10 rows captured",
      "rows": [
        {"rank": 1, "platform": "AI Hub", "model": "Webs-Sejong-31B-R1", "avg": 0.624, "kmmlu_pro": 0.713, "click": 0.981, "hle_ko": 0.066, "musr_ko": 0.631, "com2_main_ko": 0.728, "submitted": "2026-07-04"},
        {"rank": 2, "platform": "AI Hub", "model": "JGOS-31B-Citizen", "avg": 0.621, "kmmlu_pro": 0.725, "click": 0.987, "hle_ko": 0.061, "musr_ko": 0.591, "com2_main_ko": 0.742, "submitted": "2026-06-05"},
        {"rank": 3, "platform": "AI Hub", "model": "jojangju-KR-31B", "avg": 0.62, "kmmlu_pro": 0.709, "click": 0.988, "hle_ko": 0.066, "musr_ko": 0.611, "com2_main_ko": 0.724, "submitted": "2026-07-05"},
        {"rank": 4, "platform": "AI Hub", "model": "Webs-Sejong-31B-v2", "avg": 0.62, "kmmlu_pro": 0.72, "click": 0.984, "hle_ko": 0.065, "musr_ko": 0.617, "com2_main_ko": 0.712, "submitted": "2026-06-26"},
        {"rank": 5, "platform": "AI Hub", "model": "JGOS-31B-fp8", "avg": 0.618, "kmmlu_pro": 0.717, "click": 0.98, "hle_ko": 0.058, "musr_ko": 0.591, "com2_main_ko": 0.744, "submitted": "2026-06-29"},
        {"rank": 6, "platform": "AI Hub", "model": "Webs-Sejong-31B", "avg": 0.611, "kmmlu_pro": 0.7, "click": 0.987, "hle_ko": 0.062, "musr_ko": 0.57, "com2_main_ko": 0.736, "submitted": "2026-06-24"},
        {"rank": 7, "platform": "AI Hub", "model": "JGOS-30b-fp8", "avg": 0.585, "kmmlu_pro": 0.716, "click": 0.947, "hle_ko": 0.059, "musr_ko": 0.537, "com2_main_ko": 0.666, "submitted": "2026-07-06"},
        {"rank": 8, "platform": "AI Hub", "model": "TOTORONG/Solon_Athens_v5_STEM-31B", "avg": 0.584, "kmmlu_pro": 0.702, "click": 0.853, "hle_ko": 0.077, "musr_ko": 0.644, "com2_main_ko": 0.646, "submitted": "2026-06-12"},
        {"rank": 9, "platform": "AI Hub", "model": "AWAXIS-KR-31B-v5", "avg": 0.582, "kmmlu_pro": 0.724, "click": 0.848, "hle_ko": 0.077, "musr_ko": 0.638, "com2_main_ko": 0.626, "submitted": "2026-05-23"},
        {"rank": 10, "platform": "AI Hub", "model": "JDONE/AIOne-Agent-52B-A36B-it", "avg": 0.576, "kmmlu_pro": 0.721, "click": 0.846, "hle_ko": 0.076, "musr_ko": 0.611, "com2_main_ko": 0.624, "submitted": "2026-05-13"}
      ]
    },
    "nia_api_measurement_20260722": {
      "source": "NIA live API / continuity (RESULTS_DIGEST §4; AXLab llms.txt §3)",
      "measured_at": "2026-07-22",
      "cross_ref": "tables/hle_ko_adapted_leaderboard.json (sha pinned in MANIFEST)",
      "cherry_hle_ko_column": 0.123,
      "hle_ko_runner_up": 0.077,
      "exaone_236b_hle_ko": 0.057,
      "cherry_overall_rank": "51/78",
      "cherry_total": 0.331
    }
  },
  "consistency_verdict": {
    "status": "CONSISTENT",
    "notes": [
      "The owner-provided public listing (rank 6, avg 0.331) and the API full-board measurement (51/78, total 0.331) refer to different scopes: the public listing shows HuggingFace-platform submissions; the full mixed board is dominated by AI Hub-platform ~31B submissions (top-10 avg 0.576-0.624).",
      "HLE(Ko) reconciliation: the 0.077 runner-up from the 2026-07-22 API matches the full-board rows at ranks 8-9 (0.077); the owner paste's next-best 0.065 is the max among the pasted HF-platform rows. CHERRY 0.123 exceeds every HLE(Ko) cell observed on any view (max other = 0.077).",
      "The board is live; all claims in the manuscript are scoped to these dated snapshots."
    ]
  },
  "claim_scope": {
    "allowed": [
      "HLE(Ko) 0.123 is the highest column value among all entries observed in the dated snapshots (next best observed 0.077; ~1.6x); among the public HF-platform listing rows the next best is 0.065 (~1.9x)",
      "KMMLU-Pro 0.552 at 1.8B exceeds K-EXAONE-236B-A23B (0.53) and kanana-2-30b (0.416) in the snapshot (per-column, adapted evaluation)",
      "avg 0.331 = rank 6 among listed public HF-platform models; 51/78 on the full mixed board per 2026-07-22 API",
      "CLIcK 0.349 and Com2-main(ko) 0.216 weaknesses disclosed"
    ],
    "forbidden": [
      "global/overall #1 claims",
      "'best HLE(Ko) on the full leaderboard' without the dated-snapshot scope",
      "contamination-proof-by-ceiling framing",
      "treating adapted blind scores as general-capability parity"
    ]
  },
  "provenance": {
    "table_class": "EVIDENCE_SNAPSHOT",
    "produced_by": "manual dated capture (owner paste + web captures + prior API measurement); NOT produced by rebuild_metrics.py",
    "lab_mirror": "../cherry-lab/evidence/runs/kai_leaderboard_snapshot_20260723/"
  }
}


==> tables/mtp_gpu_acceptance_20260723.json <==
{
  "schema": "cherry.measured.mtp_gpu_acceptance/v1",
  "claim_ids": [
    "C-MTP-GPU-ACCEPTANCE-20260723"
  ],
  "measured_at": "2026-07-23T12:40:37Z",
  "ledger_disposition": "REFINED_NOT_RETRACTED",
  "device_class": "NVIDIA GB10",
  "model": "CHERRY-1.8B",
  "training": {
    "records": 628,
    "first_step": 1,
    "last_step": 6270,
    "checkpoint_sha256": "06e270a0ad1a7c3585eff2b75287956973cecf50046ee1532d1f6f316585ef18",
    "train_log_sha256": "65d56d6cb19335c8602c8d6b0c597f4830f5d2342e52a84520108bf8108f14ab",
    "train_jsonl_sha256": "f234d38dc13d3f6735d53490541c1c9d7475be4625307d0525157677fa8be436"
  },
  "evaluation": {
    "evaluator_sha256": "9132c7f2ff72d71b00404cd27b649e9406db2c6086aa4c180f71a2f12333527a",
    "prompts": 20,
    "max_new_tokens": 64,
    "decoding": "deterministic greedy",
    "per_horizon_acceptance": {
      "h1": 0.3274,
      "h2": 0.1033,
      "h3": 0.047
    },
    "counts": {
      "match": [
        222,
        68,
        30
      ],
      "total": [
        678,
        658,
        638
      ]
    },
    "joint_acceptance": {
      "h1_h2": 0.0408,
      "h1_h2_h3": 0.0047,
      "eligible_positions": 638
    }
  },
  "stale_checkpoint_control": {
    "checkpoint_sha256": "c152dd3ce0fdf57a94be439397db0624936981da2c4ad2fa1f5b58ea7eddd7b7",
    "per_horizon_acceptance": {
      "h1": 0.0,
      "h2": 0.0,
      "h3": 0.0
    },
    "note": "The pre-existing evaluator referenced this older checkpoint. The current result uses the latest 2026-07 trained head checkpoint."
  },
  "interpretation": {
    "validated": "The latest GPU-trained MTP heads learn a measurable one-step draft signal and non-zero multi-step acceptance.",
    "supersedes": "Earlier manually aggregated MTP performance summaries.",
    "boundary": "This is an acceptance-profile measurement, not an end-to-end speculative-serving latency benchmark. It does not establish a 1.6-2.1x wall-clock speedup."
  },
  "table_class": "PUBLISHABLE_GPU_MEASUREMENT"
}


==> tables/sovereign_tokenizer_v4.json <==
{
  "schema": "cherry.publication.sovereign_tokenizer/v1",
  "claim_ids": [
    "C-SOVEREIGN-TOKENIZER-V4"
  ],
  "curation_notice": "Census and release-bundle identities; not a leaderboard claim.",
  "sovereign_v4_vocab": 131037,
  "release_bundle_vocab_note": "CHERRY-1.8B release tokenizer used for fertility; reconcile with v4 census remains disclosed.",
  "from_scratch": "Korean-first BPE/sovereign tokenizer pipeline trained for CHERRY rather than imported multilingual defaults."
}


==> tables/wave_otg_alpha07.json <==
{
  "schema": "cherry.generated.wave_otg/v1",
  "claim_ids": [
    "C-WAVE-PROP-ALPHA07"
  ],
  "rows": [
    {
      "arm_id": "sgt.wave.tax.a07.s1",
      "legacy_aliases": [
        "A",
        "A_a07_tax_s1"
      ],
      "alpha": 0.7,
      "gt_selection": "taxonomy",
      "seed": 1,
      "otg_available": true,
      "otg_tau0": 0.9534048732555132,
      "otg_tau8": 0.821278382021924,
      "otg_tau32": 0.7286214431070821,
      "p_token_tau32": 0.0,
      "held_out_non_gt_base": 2.610024391463219,
      "held_out_non_gt_final": 1.6566195182077057,
      "non_gt_loss_reduction": 0.9534048732555132,
      "amplification": {
        "delta_gt": 1.5095707876481508,
        "delta_non_gt": 0.9534048732555132,
        "W": 0.6315734784063215,
        "W_norm": 1.1274787678017166
      },
      "source": "v2_results/matched_compute_20260722/sgt_pc_runs/result_A_a07_tax_s1.json"
    },
    {
      "arm_id": "sgt.wave.tax.a07.s2",
      "legacy_aliases": [
        "A_a07_tax_s2"
      ],
      "alpha": 0.7,
      "gt_selection": "taxonomy",
      "seed": 2,
      "otg_available": true,
      "otg_tau0": 0.9142950288380034,
      "otg_tau8": 0.7597535668129172,
      "otg_tau32": 0.6470438324288068,
      "p_token_tau32": 0.0,
      "held_out_non_gt_base": 2.5862466227302474,
      "held_out_non_gt_final": 1.671951593892244,
      "non_gt_loss_reduction": 0.9142950288380034,
      "amplification": {
        "delta_gt": 1.2840242562486304,
        "delta_non_gt": 0.9142950288380034,
        "W": 0.7120543279370612,
        "W_norm": 1.313017161082311
      },
      "source": "v2_results/matched_compute_20260722/sgt_pc_runs/result_A_a07_tax_s2.json"
    },
    {
      "arm_id": "sgt.wave.tax.a07.s3",
      "legacy_aliases": [
        "A_a07_tax_s3"
      ],
      "alpha": 0.7,
      "gt_selection": "taxonomy",
      "seed": 3,
      "otg_available": true,
      "otg_tau0": 0.8502501412588228,
      "otg_tau8": 0.7142295042164013,
      "otg_tau32": 0.6249622763885132,
      "p_token_tau32": 0.0,
      "held_out_non_gt_base": 2.584640538942488,
      "held_out_non_gt_final": 1.734390397683665,
      "non_gt_loss_reduction": 0.8502501412588228,
      "amplification": {
        "delta_gt": 1.7479758646613686,
        "delta_non_gt": 0.8502501412588228,
        "W": 0.4864198404842048,
        "W_norm": 0.902671832712815
      },
      "source": "v2_results/matched_compute_20260722/sgt_pc_runs/result_A_a07_tax_s3.json"
    },
    {
      "arm_id": "sgt.wave.rnd.a07.s1",
      "legacy_aliases": [
        "B",
        "B_a07_rnd_s1"
      ],
      "alpha": 0.7,
      "gt_selection": "random",
      "seed": 1,
      "otg_available": true,
      "otg_tau0": 0.9559884351199499,
      "otg_tau8": 0.8120554083317459,
      "otg_tau32": 0.6547591354878317,
      "p_token_tau32": 0.0,
      "held_out_non_gt_base": 2.610024391463219,
      "held_out_non_gt_final": 1.654035956343269,
      "non_gt_loss_reduction": 0.9559884351199499,
      "amplification": {
        "delta_gt": 1.7538310278521934,
        "delta_non_gt": 0.9559884351199499,
        "W": 0.5450858263641788,
        "W_norm": 0.9730818612048823
      },
      "source": "v2_results/matched_compute_20260722/sgt_pc_runs/result_B_a07_rnd_s1.json"
    },
    {
      "arm_id": "sgt.wave.shf.a07.s1",
      "legacy_aliases": [
        "C",
        "C_a07_shf_s1"
      ],
      "alpha": 0.7,
      "gt_selection": "shuffled",
      "seed": 1,
      "otg_available": true,
      "otg_tau0": 0.9218231542766346,
      "otg_tau8": 0.773644595217851,
      "otg_tau32": 0.6620665457225046,
      "p_token_tau32": 0.0,
      "held_out_non_gt_base": 2.610024391463219,
      "held_out_non_gt_final": 1.6882012371865842,
      "non_gt_loss_reduction": 0.9218231542766346,
      "amplification": {
        "delta_gt": 1.8405168471565392,
        "delta_non_gt": 0.9218231542766346,
        "W": 0.5008501583132925,
        "W_norm": 0.8941127812606922
      },
      "source": "v2_results/matched_compute_20260722/sgt_pc_runs/result_C_a07_shf_s1.json"
    },
    {
      "arm_id": "sgt.wave.tax.a10.s1",
      "legacy_aliases": [
        "D",
        "D_a10_tax_s1"
      ],
      "alpha": 1.0,
      "gt_selection": "taxonomy",
      "seed": 1,
      "otg_available": false,
      "otg_tau0": null,
      "otg_tau8": null,
      "otg_tau32": null,
      "p_token_tau32": null,
      "held_out_non_gt_base": 2.610024391463219,
      "held_out_non_gt_final": 2.4529276970760563,
      "non_gt_loss_reduction": 0.15709669438716256,
      "amplification": {
        "delta_gt": 1.9142218687335815,
        "delta_non_gt": 0.15709669438716256,
        "W": 0.08206817451683134,
        "W_norm": 0.14650729874449253
      },
      "source": "v2_results/matched_compute_20260722/sgt_pc_runs/result_D_a10_tax_s1.json"
    }
  ],
  "taxonomy_a07_mean_otg": {
    "tau0": 0.9059833477841132,
    "tau8": 0.7650871510170809,
    "tau32": 0.6668758506414673,
    "n_seeds": 3
  },
  "alpha10_ablation": {
    "arm_id": "sgt.wave.tax.a10.s1",
    "non_gt_loss_reduction": 0.15709669438716256,
    "note": "\u03b1=1.0 run lacks transfer/OTG block; use held-out non-GT reduction"
  },
  "honest_limit": "taxonomy does not beat random/shuffled on \u03c4=32 OTG",
  "primary_claim_numbers": {
    "taxonomy_mean_otg_tau32": 0.6668758506414673,
    "taxonomy_mean_otg_tau0": 0.9059833477841132,
    "alpha10_non_gt_reduction": 0.15709669438716256
  },
  "provenance": {
    "code_sha256": "57da2985d3e8bd359997b36bb5ef69003dab99eb8a23d35734917088a7cb38ee",
    "data_sha256": {
      "v2_results/matched_compute_20260722/sgt_pc_runs/result_A_a07_tax_s1.json": "cb45e98edd4f8b88d72fdc14bc8a6e4f32dc7fafcebcce4c0f64f1b798f4650a",
      "v2_results/matched_compute_20260722/sgt_pc_runs/result_A_a07_tax_s2.json": "4eb7b22102b9031e9578a2d98f4e74e4bc97269c89a5219159016072d08e41a5",
      "v2_results/matched_compute_20260722/sgt_pc_runs/result_A_a07_tax_s3.json": "87008903789425d73c0b1618460b0754aaeeec22936f855e756166f38b089b93",
      "v2_results/matched_compute_20260722/sgt_pc_runs/result_B_a07_rnd_s1.json": "b22c5550e4cf06767dc7cd8f097d7d00180991f003ae2d875d8726e60494969b",
      "v2_results/matched_compute_20260722/sgt_pc_runs/result_C_a07_shf_s1.json": "c755e16c1e7cd54994df88dcdbaebf581d5e3fa99e97adf07fe6bbf594235b17",
      "v2_results/matched_compute_20260722/sgt_pc_runs/result_D_a10_tax_s1.json": "c385591aed47a4b7d1dc5d69a09994bc40014dedcf3009c84865a92caaa52d61"
    },
    "tokenizer": {
      "artifact_id": "tok_v4",
      "sha256": "cc766b1873f1e1956a18fa76c4ee31ae22aca1457e129cc584d8787e306f0bc8",
      "vocab_len": 131037
    },
    "checkpoint": {
      "artifact_id": "cherry_final",
      "inventory_class": "DIAGNOSTIC",
      "bundled_tokenizer_sha256": "0152d7dd8b02ff9d428b7070f6d2b0af723653f007c3ca163a9dfad416199657",
      "bundled_tokenizer_vocab": 110491,
      "weight_sha256": null,
      "note": "weight-level sha256 not in freeze inventory; tokenizer\u2194FINAL reconcile residual"
    },
    "missing_provenance": [
      "checkpoint_weight_sha256 (checkpoint artifact is DIAGNOSTIC)"
    ],
    "table_class": "PUBLISHABLE_TABLE"
  },
  "generated_at": "2026-07-23T04:00:48.102243+00:00",
  "rebuild_script": "internal:rebuild_metrics.py",
  "arm_id_map": "tables/arm_id_map.json",
  "exclusions": [
    {
      "pattern": "_INVALIDATED_20260723/**",
      "reason": "quarantine: sovereign-v3 / hard-mask / capped 10x/13x"
    },
    {
      "pattern": "invalidated_figures/**",
      "reason": "pointer to quarantine; do not regenerate invalid figures"
    },
    {
      "pattern": "retired tokenizer / invalid wave run / deferred large-scale inventory",
      "reason": "INVALID inventory classes"
    }
  ]
}

